Resampled Priors for Variational Autoencoders

We propose Learned Accept/Reject Sampling (LARS), a method for constructing richer priors using rejection sampling with a learned acceptance function. This work is motivated by recent analyses of the VAE objective, which pointed out that commonly used simple priors can lead to underfitting. As the distribution induced by LARS involves an intractable normalizing constant, we show how to estimate it and its gradients efficiently. We demonstrate that LARS priors improve VAE performance on several standard datasets both when they are learned jointly with the rest of the model and when they are fitted to a pretrained model. Finally, we show that LARS can be combined with existing methods for defining flexible priors for an additional boost in performance.

==> figures/1729353_wid5_Z_trace.txt <==
0.00000000e+00 1.30333994e-02
2.00000000e+05 1.32112829e-02
4.00000000e+05 1.31608651e-02
6.00000000e+05 1.32090629e-02
8.00000000e+05 1.32564262e-02
1.00000000e+06 1.32123404e-02
1.20000000e+06 1.31660534e-02
1.40000000e+06 1.31410169e-02
1.60000000e+06 1.31229831e-02
1.80000000e+06 1.31397214e-02
2.00000000e+06 1.31392908e-02
2.20000000e+06 1.31661120e-02
2.40000000e+06 1.31605376e-02
2.60000000e+06 1.31395381e-02
2.80000000e+06 1.31538246e-02
3.00000000e+06 1.31615663e-02
3.20000000e+06 1.31509280e-02
3.40000000e+06 1.31501766e-02
3.60000000e+06 1.31482866e-02
3.80000000e+06 1.31392354e-02
4.00000000e+06 1.31377096e-02
4.20000000e+06 1.31434294e-02
4.40000000e+06 1.31610939e-02
4.60000000e+06 1.31488023e-02
4.80000000e+06 1.31589716e-02
5.20000000e+06 1.31598879e-02
5.40000000e+06 1.31700588e-02
5.60000000e+06 1.31664560e-02
6.00000000e+06 1.31788347e-02
6.20000000e+06 1.31862735e-02
6.60000000e+06 1.31890114e-02
6.80000000e+06 1.31892509e-02
7.20000000e+06 1.31929776e-02
7.60000000e+06 1.31881407e-02
8.00000000e+06 1.31879366e-02
8.40000000e+06 1.31806716e-02
8.80000000e+06 1.31842560e-02
9.20000000e+06 1.31851255e-02
9.60000000e+06 1.31912484e-02
1.02000000e+07 1.31943834e-02
1.06000000e+07 1.32007120e-02
1.12000000e+07 1.32001609e-02
1.16000000e+07 1.31987029e-02
1.22000000e+07 1.31929858e-02
1.28000000e+07 1.32029811e-02
1.36000000e+07 1.32028496e-02
1.42000000e+07 1.32057218e-02
1.48000000e+07 1.32111107e-02
1.56000000e+07 1.32117112e-02
1.64000000e+07 1.32065690e-02
1.72000000e+07 1.32062487e-02
1.80000000e+07 1.32042992e-02
1.88000000e+07 1.31956719e-02
1.98000000e+07 1.31963211e-02
2.08000000e+07 1.31923264e-02
2.18000000e+07 1.31924668e-02
2.28000000e+07 1.31940272e-02
2.40000000e+07 1.31969848e-02
2.52000000e+07 1.31941751e-02
2.64000000e+07 1.31917813e-02
2.76000000e+07 1.31908039e-02
2.90000000e+07 1.31940575e-02
3.04000000e+07 1.31905089e-02
3.20000000e+07 1.31969781e-02
3.34000000e+07 1.31967216e-02
3.52000000e+07 1.31962055e-02
3.68000000e+07 1.31945666e-02
3.86000000e+07 1.31962311e-02
4.04000000e+07 1.31959590e-02
4.24000000e+07 1.31926561e-02
4.46000000e+07 1.31922333e-02
4.66000000e+07 1.31918357e-02
4.90000000e+07 1.31895436e-02
5.14000000e+07 1.31855950e-02
5.38000000e+07 1.31893846e-02
5.64000000e+07 1.31889269e-02
5.92000000e+07 1.31900601e-02
6.20000000e+07 1.31895609e-02
6.52000000e+07 1.31879515e-02
6.82000000e+07 1.31897962e-02
7.16000000e+07 1.31854010e-02
7.50000000e+07 1.31877671e-02
7.88000000e+07 1.31875103e-02
8.26000000e+07 1.31855040e-02
8.66000000e+07 1.31845292e-02
9.08000000e+07 1.31854291e-02
9.52000000e+07 1.31895037e-02
9.98000000e+07 1.31904702e-02
1.04600000e+08 1.31970909e-02
1.09600000e+08 1.31973199e-02
1.15000000e+08 1.31976632e-02
1.20600000e+08 1.31977446e-02
1.26400000e+08 1.31979926e-02
1.32600000e+08 1.32030506e-02
1.39000000e+08 1.32028510e-02
1.45800000e+08 1.32041858e-02
1.52800000e+08 1.32032820e-02
1.60200000e+08 1.32008507e-02
1.68000000e+08 1.32025296e-02
1.76200000e+08 1.32049746e-02
1.84800000e+08 1.32057180e-02
1.93600000e+08 1.32072778e-02
2.03000000e+08 1.32083950e-02
2.13000000e+08 1.32068269e-02
2.23200000e+08 1.32059766e-02
2.34000000e+08 1.32058922e-02
2.45400000e+08 1.32066767e-02
2.57200000e+08 1.32072736e-02
2.69800000e+08 1.32066699e-02
2.82800000e+08 1.32069654e-02
2.96600000e+08 1.32057683e-02
3.11000000e+08 1.32057162e-02
3.26000000e+08 1.32051620e-02
3.41800000e+08 1.32047464e-02
3.58400000e+08 1.32060171e-02
3.75800000e+08 1.32061771e-02
3.94000000e+08 1.32061769e-02
4.13000000e+08 1.32057085e-02
4.33000000e+08 1.32062608e-02
4.54000000e+08 1.32068077e-02
4.76000000e+08 1.32072219e-02
4.99200000e+08 1.32069328e-02
5.23400000e+08 1.32067111e-02
5.48800000e+08 1.32049963e-02
5.75400000e+08 1.32048953e-02
6.03200000e+08 1.32041251e-02
6.32400000e+08 1.32046184e-02
6.63000000e+08 1.32039601e-02
6.95200000e+08 1.32036390e-02
7.29000000e+08 1.32026277e-02
7.64200000e+08 1.32039686e-02
8.01200000e+08 1.32049242e-02
8.40000000e+08 1.32056550e-02
8.80800000e+08 1.32062293e-02
9.23400000e+08 1.32064063e-02
9.68200000e+08 1.32058825e-02
1.01520000e+09 1.32060811e-02
1.06440000e+09 1.32063928e-02
1.11600000e+09 1.32061775e-02
1.17000000e+09 1.32061745e-02
1.22660000e+09 1.32062157e-02
1.28620000e+09 1.32059142e-02
1.34840000e+09 1.32058896e-02
1.41380000e+09 1.32053064e-02
1.48220000e+09 1.32044113e-02
1.55400000e+09 1.32044236e-02
1.62940000e+09 1.32044810e-02
1.70840000e+09 1.32042543e-02
1.79120000e+09 1.32042509e-02
1.87780000e+09 1.32045575e-02
1.96880000e+09 1.32037787e-02
2.06420000e+09 1.32034329e-02
2.16420000e+09 1.32030827e-02
2.26920000e+09 1.32033167e-02
2.37900000e+09 1.32038526e-02
2.49440000e+09 1.32041662e-02
2.61520000e+09 1.32040781e-02
2.74200000e+09 1.32041912e-02
2.87480000e+09 1.32043683e-02
3.01400000e+09 1.32042555e-02
3.16000000e+09 1.32043731e-02
3.31320000e+09 1.32052152e-02
3.47380000e+09 1.32052363e-02
3.64200000e+09 1.32051948e-02
3.81840000e+09 1.32050524e-02
4.00340000e+09 1.32052213e-02
4.19740000e+09 1.32049883e-02
4.40080000e+09 1.32047794e-02
4.61400000e+09 1.32046467e-02
4.83760000e+09 1.32044012e-02
5.07200000e+09 1.32042353e-02
5.31760000e+09 1.32038554e-02
5.57520000e+09 1.32040916e-02
5.84540000e+09 1.32040256e-02
6.12860000e+09 1.32039780e-02
6.42540000e+09 1.32043366e-02
6.73680000e+09 1.32041208e-02
7.06320000e+09 1.32046201e-02
7.40540000e+09 1.32048928e-02
7.76420000e+09 1.32052503e-02
8.14020000e+09 1.32053295e-02
8.53460000e+09 1.32048118e-02
8.94820000e+09 1.32046228e-02
9.38160000e+09 1.32047454e-02
9.83620000e+09 1.32046627e-02
1.03128000e+10 1.32045927e-02
1.08124000e+10 1.32046954e-02
1.13362000e+10 1.32045690e-02
1.18854000e+10 1.32040968e-02
1.24612000e+10 1.32040569e-02
1.30650000e+10 1.32040972e-02
1.36978000e+10 1.32042086e-02
1.43616000e+10 1.32042723e-02
1.50572000e+10 1.32042171e-02
1.57868000e+10 1.32045392e-02
1.65516000e+10 1.32045250e-02
1.73534000e+10 1.32045967e-02
1.81942000e+10 1.32045574e-02
1.90756000e+10 1.32046265e-02
1.99998000e+10 1.32046863e-02

==> figures/samples/mnist_mlp_ranked/1729353_wid5.txt <==
0.000000000000000000e+00 2.603536652296615793e-23
1.000000000000000000e+00 3.006787390242834038e-22
2.000000000000000000e+00 5.992407559805798545e-22
3.000000000000000000e+00 6.981450313206673648e-22
4.000000000000000000e+00 8.121486345012133495e-22
5.000000000000000000e+00 1.345879099250874664e-21
6.000000000000000000e+00 1.672509115381071287e-21
7.000000000000000000e+00 7.379230584765110055e-21
8.000000000000000000e+00 7.862435732847490467e-21
9.000000000000000000e+00 1.275250213985581206e-20
1.000000000000000000e+01 3.206859358302753462e-20
1.100000000000000000e+01 5.699273128020653566e-20
1.200000000000000000e+01 1.157705958704849319e-19
1.300000000000000000e+01 2.267785184184368110e-19
1.400000000000000000e+01 2.480188621875734556e-19
1.500000000000000000e+01 4.434082028050956717e-19
1.600000000000000000e+01 8.813450194484593418e-19
1.700000000000000000e+01 1.006278036470252738e-18
1.800000000000000000e+01 1.128276940461743977e-18
1.900000000000000000e+01 1.430842444535931025e-18
5.000000000000000000e+01 1.426375028163169947e-16
1.000000000000000000e+02 4.080546071530280830e-15
1.500000000000000000e+02 2.808901860564504138e-14
2.000000000000000000e+02 1.220068425629439179e-13
2.500000000000000000e+02 5.991520756094825817e-13
3.000000000000000000e+02 1.517115101080934725e-12
3.500000000000000000e+02 2.876146586519578996e-12
4.000000000000000000e+02 5.503460968198092829e-12
4.500000000000000000e+02 1.070511214396052679e-11
5.000000000000000000e+02 2.112668200104916849e-11
5.500000000000000000e+02 3.825525660139383888e-11
6.000000000000000000e+02 6.433661242644106437e-11
6.500000000000000000e+02 1.068154176220303953e-10
7.000000000000000000e+02 1.634931079408374899e-10
7.500000000000000000e+02 2.241674207370536465e-10
8.000000000000000000e+02 2.906086760123827162e-10
8.500000000000000000e+02 4.117278185056250095e-10
9.000000000000000000e+02 5.253227852719533075e-10
9.500000000000000000e+02 6.676849073627977305e-10
1.000000000000000000e+03 8.924748717831221256e-10
1.050000000000000000e+03 1.188632081650098371e-09
1.100000000000000000e+03 1.585141351512220353e-09
1.150000000000000000e+03 1.964149731747966143e-09
1.200000000000000000e+03 2.339534566075940347e-09
1.250000000000000000e+03 2.996067838267890693e-09
1.300000000000000000e+03 3.534555981232756494e-09
1.350000000000000000e+03 4.070476844475479083e-09
1.400000000000000000e+03 5.017966930864758979e-09
1.450000000000000000e+03 5.899981836421375192e-09
1.500000000000000000e+03 6.751974979124497622e-09
1.550000000000000000e+03 8.122531092169538169e-09
1.600000000000000000e+03 9.444054427376613603e-09
1.650000000000000000e+03 1.126031801135241039e-08
1.700000000000000000e+03 1.289990070318935977e-08
1.750000000000000000e+03 1.512792557889497402e-08
1.800000000000000000e+03 1.775105573642576928e-08
1.850000000000000000e+03 2.039536362019589433e-08
1.900000000000000000e+03 2.281694833072833717e-08
1.950000000000000000e+03 2.644384977656955016e-08
2.000000000000000000e+03 2.989903791217329854e-08
2.050000000000000000e+03 3.467211584506912914e-08
2.100000000000000000e+03 3.865859099505541963e-08
2.150000000000000000e+03 4.276521892165874306e-08
2.200000000000000000e+03 4.815491649878822500e-08
2.250000000000000000e+03 5.344556086583907017e-08
2.300000000000000000e+03 5.858392881918916828e-08
2.350000000000000000e+03 6.628686577414555359e-08
2.400000000000000000e+03 7.355124154173608986e-08
2.450000000000000000e+03 8.281173791147011798e-08
2.500000000000000000e+03 9.222700469990741112e-08
2.550000000000000000e+03 1.027176423917808279e-07
2.600000000000000000e+03 1.162434699608638766e-07
2.650000000000000000e+03 1.304705108395864954e-07
2.700000000000000000e+03 1.460552567777995137e-07
2.750000000000000000e+03 1.572390146975521930e-07
2.800000000000000000e+03 1.725419593867627555e-07
2.850000000000000000e+03 1.866002605765970657e-07
2.900000000000000000e+03 2.065031310394260800e-07
2.950000000000000000e+03 2.222154336095627514e-07
3.000000000000000000e+03 2.399406184849794954e-07
3.050000000000000000e+03 2.646515042670216644e-07
3.100000000000000000e+03 2.948984842987556476e-07
3.150000000000000000e+03 3.222748716780188261e-07
3.200000000000000000e+03 3.502359788853937062e-07
3.250000000000000000e+03 3.812930060576036340e-07
3.300000000000000000e+03 4.161666140589659335e-07
3.350000000000000000e+03 4.529325963176233927e-07
3.400000000000000000e+03 4.908492883259896189e-07
3.450000000000000000e+03 5.374508305067138281e-07
3.500000000000000000e+03 5.890472039027372375e-07
3.550000000000000000e+03 6.273807571233191993e-07
3.600000000000000000e+03 6.873090114822844043e-07
3.650000000000000000e+03 7.359571441156731453e-07
3.700000000000000000e+03 7.885155355324968696e-07
3.750000000000000000e+03 8.665014092912315391e-07
3.800000000000000000e+03 9.231841318069200497e-07
3.850000000000000000e+03 9.796597169042797759e-07
3.900000000000000000e+03 1.055248617376491893e-06
3.950000000000000000e+03 1.131124577113951091e-06
4.000000000000000000e+03 1.262769615095749032e-06
4.050000000000000000e+03 1.347232000625808723e-06
4.100000000000000000e+03 1.447502995688410010e-06
4.150000000000000000e+03 1.587976612427155487e-06
4.200000000000000000e+03 1.708478976070182398e-06
4.250000000000000000e+03 1.822729359446384478e-06
4.300000000000000000e+03 1.951521653609233908e-06
4.350000000000000000e+03 2.074815711239352822e-06
4.400000000000000000e+03 2.258789891129708849e-06
4.450000000000000000e+03 2.414835307718021795e-06
4.500000000000000000e+03 2.613086962810484692e-06
4.550000000000000000e+03 2.776879682642174885e-06
4.600000000000000000e+03 2.990517032230854966e-06
4.650000000000000000e+03 3.201945901309954934e-06
4.700000000000000000e+03 3.429303887969581410e-06
4.750000000000000000e+03 3.735527798198745586e-06
4.800000000000000000e+03 4.031843673146795481e-06
4.850000000000000000e+03 4.307804829295491800e-06
4.900000000000000000e+03 4.639386133931111544e-06
4.950000000000000000e+03 4.937483481626259163e-06
5.000000000000000000e+03 5.241550752543844283e-06
5.050000000000000000e+03 5.553868049901211634e-06
5.100000000000000000e+03 5.899168172618374228e-06
5.150000000000000000e+03 6.417605618480592966e-06
5.200000000000000000e+03 6.898424999235430732e-06
5.250000000000000000e+03 7.372093932644929737e-06
5.300000000000000000e+03 7.836547410988714546e-06
5.350000000000000000e+03 8.542817340639885515e-06
5.400000000000000000e+03 9.043875252245925367e-06
5.450000000000000000e+03 9.818130820349324495e-06
5.500000000000000000e+03 1.052425159286940470e-05
5.550000000000000000e+03 1.127967152569908649e-05
5.600000000000000000e+03 1.204277032229583710e-05
5.650000000000000000e+03 1.292221350013278425e-05
5.700000000000000000e+03 1.393053207721095532e-05
5.750000000000000000e+03 1.497929588367696851e-05
5.800000000000000000e+03 1.591280852153431624e-05
5.850000000000000000e+03 1.714701829769182950e-05
5.900000000000000000e+03 1.852434616012033075e-05
5.950000000000000000e+03 1.993888508877716959e-05
6.000000000000000000e+03 2.111385219905059785e-05
6.050000000000000000e+03 2.313645381946116686e-05
6.100000000000000000e+03 2.492241401341743767e-05
6.150000000000000000e+03 2.699709148146212101e-05
6.200000000000000000e+03 2.862469409592449665e-05
6.250000000000000000e+03 3.033678876818157732e-05
6.300000000000000000e+03 3.219927384634502232e-05
6.350000000000000000e+03 3.435765756876207888e-05
6.400000000000000000e+03 3.720742461155168712e-05
6.450000000000000000e+03 4.059419006807729602e-05
6.500000000000000000e+03 4.331325544626452029e-05
6.550000000000000000e+03 4.639522376237437129e-05
6.600000000000000000e+03 4.912797521683387458e-05
6.650000000000000000e+03 5.197610153118148446e-05
6.700000000000000000e+03 5.564471575780771673e-05
6.750000000000000000e+03 5.892257468076422811e-05
6.800000000000000000e+03 6.320158718153834343e-05
6.850000000000000000e+03 6.830083293607458472e-05
6.900000000000000000e+03 7.311596709769219160e-05
6.950000000000000000e+03 8.005425479495897889e-05
7.000000000000000000e+03 8.510772022418677807e-05
7.050000000000000000e+03 9.143181523540988564e-05
7.100000000000000000e+03 9.939479059539735317e-05
7.150000000000000000e+03 1.071723090717568994e-04
7.200000000000000000e+03 1.175612778752110898e-04
7.250000000000000000e+03 1.246830797754228115e-04
7.300000000000000000e+03 1.336183777311816812e-04
7.350000000000000000e+03 1.426558592356741428e-04
7.400000000000000000e+03 1.550880697323009372e-04
7.450000000000000000e+03 1.691820070846006274e-04
7.500000000000000000e+03 1.838585303630679846e-04
7.550000000000000000e+03 1.966596464626491070e-04
7.600000000000000000e+03 2.119093842338770628e-04
7.650000000000000000e+03 2.339626516913995147e-04
7.700000000000000000e+03 2.530849305912852287e-04
7.750000000000000000e+03 2.733070286922156811e-04
7.800000000000000000e+03 2.937196113634854555e-04
7.850000000000000000e+03 3.214248863514512777e-04
7.900000000000000000e+03 3.505660861264914274e-04
7.950000000000000000e+03 3.880842705257236958e-04
8.000000000000000000e+03 4.171242471784353256e-04
8.050000000000000000e+03 4.644587170332670212e-04
8.100000000000000000e+03 5.193608230911195278e-04
8.150000000000000000e+03 5.695853033103048801e-04
8.200000000000000000e+03 6.227698759175837040e-04
8.250000000000000000e+03 6.756297079846262932e-04
8.300000000000000000e+03 7.444935035891830921e-04
8.350000000000000000e+03 8.339674095623195171e-04
8.400000000000000000e+03 9.189843549393117428e-04
8.450000000000000000e+03 1.024149358272552490e-03
8.500000000000000000e+03 1.156775513663887978e-03
8.550000000000000000e+03 1.287197694182395935e-03
8.600000000000000000e+03 1.415148028172552586e-03
8.650000000000000000e+03 1.581936143338680267e-03
8.700000000000000000e+03 1.791823306120932102e-03
8.750000000000000000e+03 2.019408857449889183e-03
8.800000000000000000e+03 2.266055205836892128e-03
8.850000000000000000e+03 2.614462049677968025e-03
8.900000000000000000e+03 3.062723670154809952e-03
8.950000000000000000e+03 3.407947719097137451e-03
9.000000000000000000e+03 3.928010351955890656e-03
9.050000000000000000e+03 4.676690325140953064e-03
9.100000000000000000e+03 5.388174671679735184e-03
9.150000000000000000e+03 6.111930124461650848e-03
9.200000000000000000e+03 7.549587637186050415e-03
9.250000000000000000e+03 8.974472060799598694e-03
9.300000000000000000e+03 1.027529686689376831e-02
9.350000000000000000e+03 1.275188010185956955e-02
9.400000000000000000e+03 1.541215181350708008e-02
9.450000000000000000e+03 1.948232762515544891e-02
9.500000000000000000e+03 2.545136585831642151e-02
9.550000000000000000e+03 3.313944116234779358e-02
9.600000000000000000e+03 4.362782835960388184e-02
9.650000000000000000e+03 6.200192123651504517e-02
9.700000000000000000e+03 8.743583410978317261e-02
9.750000000000000000e+03 1.251236200332641602e-01
9.800000000000000000e+03 1.967093050479888916e-01
9.850000000000000000e+03 3.193916976451873779e-01
9.900000000000000000e+03 5.437547564506530762e-01
9.950000000000000000e+03 7.738926410675048828e-01

